MOG as symmetry breaking in Scalar-Vector-Tensor gravity

The Modified Gravity Model (MOG) has been proposed as a solution to the dark matter problem, but it does not meet the gauge invariant condition. The aim of this work is to propose a gauge-invariant theory, which suggests that symmetry can break at a low temperature in the Universe, leading to the MOG theory. This theory has the potential to alter the dynamics of the early and late Universe and naturally produce cosmological inflation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
